A broadband look at the old and new ULXs of NGC 6946

Two recent observations of the nearby galaxy NGC 6946 with NuSTAR, one simultaneous with an XMM-Newton observation, provide an opportunity to examine its population of bright accreting sources from a broadband perspective. We study the three known ultraluminous X-ray sources (ULXs) in the galaxy, and find that ULX-1 and ULX-2 have very steep power-law spectra with $\Gamma=3.6^{+0.4}_{-0.3}$ in both cases. Their properties are consistent with being super-Eddington accreting sources with the majority of their hard emission obscured and down-scattered. ULX-3 (NGC 6946 X-1) is significantly detected by both XMM-Newton and NuSTAR at $L_{\rm X}=(6.5\pm0.1)\times10^{39}$ erg s$^{-1}$, and has a power-law spectrum with $\Gamma=2.51\pm0.05$. We are unable to identify a high-energy break in its spectrum like that found in other ULXs, but the soft spectrum likely hinders our ability to detect one. We also characterise the new source, ULX-4, which is only detected in the joint XMM-Newton and NuSTAR observation, at $L_{\rm X}=(2.27\pm0.07)\times10^{39}$ erg s$^{-1}$, and is absent in a Chandra observation ten days later. It has a very hard cut-off power-law spectrum with $\Gamma=0.7\pm0.1$ and $E_{\rm cut}=11^{+9}_{-4}$ keV. We do not detect pulsations from ULX-4, but its transient nature can be explained either as a neutron star ULX briefly leaving the propeller regime or as a micro-tidal disruption event induced by a stellar-mass compact object.

==> 00README.XXX.txt <==
nohypertex
